Synthesis of Supervisors Robust Against Sensor Deception Attacks

We consider feedback control systems where sensor readings may be compromised by a malicious attacker intending on causing damage to the system. We study this problem at the supervisory layer of the control system, using discrete event systems techniques. We assume that the attacker can edit the outputs from the sensors of the system before they reach the supervisory controller. In this context, we formulate the problem of synthesizing a supervisor that is robust against the class of edit attacks on the sensor readings and present a solution methodology for this problem. This methodology blends techniques from games on automata with imperfect information with results from supervisory control theory of partially-observed discrete event systems. Necessary and sufficient conditions are provided for the investigated problem.

==> covernote.txt <==
Dear Dr. Giua,

We are resubmitting the paper "Synthesis of Supervisors Robust Against Sensor Deception Attacks". We think that the paper contributes to the area of cyber-security of cyber and cyber-physical systems.

We investigate the problem of synthesis of robust supervisors against sensor deception attacks.
To investigate this problem, we leverage the results in the field of discrete event system and games on automata. More specifically, the results in supervisory control theory and reachability games.

We think that our paper contributions are within the interests of the
journal.
We confirm that this manuscript has not been published elsewhere and is
not under consideration by another journal.
Moreover, all authors have approved the manuscript and agree with its
submission to IEEE Trans. on Automatic Control.

Thank you very much for handling our paper.

Sincerely,
Romulo Meira-Goes

